Optimal identification of HII regions during reionization in 21-cm observations

The ability of the future low frequency component of the Square Kilometre Array radio telescope (SKA-Low) to produce tomographic images of the redshifted 21-cm signal will enable direct studies of the evolution of the sizes and shapes of ionized regions during the Epoch of Reionization. However, a reliable identification of ionized regions in noisy interferometric data is not trivial. Here, we introduce an image processing method known as superpixels for this purpose. We compare this method with two other previously proposed ones, one relying on a chosen threshold and the other employing automatic threshold determination using the K-Means algorithm. We use a correlation test and compare power spectra and bubble size distributions to show that the superpixels method provides a better identification of ionized regions, especially in the case of noisy data. We also describe some possible additional applications of the superpixel method, namely the derivation of the ionization history and constraints on the source properties in specific regions.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
